Training self-supervised peptide sequence models on artificially chopped proteins

Representation learning for proteins has primarily focused on the global understanding of protein sequences regardless of their length. However, shorter proteins (known as peptides) take on distinct structures and functions compared to their longer counterparts. Unfortunately, there are not as many naturally occurring peptides available to be sequenced and therefore less peptide-specific data to train with. In this paper, we propose a new peptide data augmentation scheme, where we train peptide language models on artificially constructed peptides that are small contiguous subsets of longer, wild-type proteins; we refer to the training peptides as "chopped proteins". We evaluate the representation potential of models trained with chopped proteins versus natural peptides and find that training language models with chopped proteins results in more generalized embeddings for short protein sequences. These peptide-specific models also retain information about the original protein they were derived from better than language models trained on full-length proteins. We compare masked language model training objectives to three novel peptide-specific training objectives: next-peptide prediction, contrastive peptide selection and evolution-weighted MLM. We demonstrate improved zero-shot learning performance for a deep mutational scan peptides benchmark.

==> sections/resultfiles/ECE_results.csv <==
,esmb,mlm,mlmnsp,contrastive,bmlm
peptide (average),6.61435,6.31362,6.31312,6.33859,6.53308
peptide (std),0.00727,0.00629,0.0074,0.0048,0.00711
proteins (average),4.81835,4.42073,4.39374,4.52037,4.55232
proteins (std),0.00869,0.00945,0.00612,0.00198,0.0049

==> sections/resultfiles/ECE_results_no_std.csv <==
,esmb,mlm,mlmnsp,contrastive,bmlm
peptide,6.61435,6.31362,6.31312,6.33859,6.53308
proteins,4.81835,4.42073,4.39374,4.52037,4.55232

==> sections/resultfiles/Pfam_clustering_errors.csv <==
,untrained,esmb,mlm,mlmnsp,contrastive,bmlm,blosim
Beta-lactamase (average),0.2504,0.09355,0.09346,0.0975,0.12381,0.09333,0.10354
Beta-lactamase (std),0.00782,0.00045,0.00017,0.00045,0.00029,0.0002,0.00033
SH3 (average),0.33647,0.16854,0.16941,0.20633,0.23635,0.17371,0.23128
SH3 (std),0.005,0.00074,0.00136,0.00084,0.00074,0.00158,0.00153
WW (average),0.37625,0.2262,0.23574,0.28424,0.29571,0.22342,0.31552
WW (std),0.00416,0.00104,0.00167,0.00073,0.00166,0.00095,0.00161

==> sections/resultfiles/Pfam_clustering_errors_no_blosim.csv <==
,untrained,esmb,mlm,mlmnsp,contrastive,bmlm
Beta-lactamase (average),0.2504,0.09355,0.09346,0.0975,0.12381,0.09333
Beta-lactamase (std),0.00782,0.00045,0.00017,0.00045,0.00029,0.0002
SH3 (average),0.33647,0.16854,0.16941,0.20633,0.23635,0.17371
SH3 (std),0.005,0.00074,0.00136,0.00084,0.00074,0.00158
WW (average),0.37625,0.2262,0.23574,0.28424,0.29571,0.22342
WW (std),0.00416,0.00104,0.00167,0.00073,0.00166,0.00095

==> sections/resultfiles/TAPEss3peptides.csv <==
,A,B,C,D,E,F,G,H
TS115 (1),0.9302326,0.935400544,0.937984517,0.927648589,0.927648598,0.927648618,0.914728707,0.895348845
CB513 (26),0.807411665,0.808755747,0.806451611,0.788402466,0.794290843,0.802355361,0.802099334,0.797363033
\textbf{Weight. avg. (27)},0.811960588518518,0.813446295037037,0.811323200111111,0.793559729814815,0.799230019111111,0.806995852,0.806270792259259,0.800992137148148
\textit{Std},0.00867064274074074,0.00470995618518518,0.00609899396296296,0.00778687385185185,0.00262021274074074,0.00129551837037037,0.00843150248148148,0.00811981781481481


==> sections/resultfiles/TAPEss3proteins.csv <==
,A,B,C,D,E,F,G,H
CASP12 (20),0.782454008,0.780612434,0.782830024,0.775155237,0.773091914,0.782887871,0.778259863,0.777527088
CB513 (487),0.843796135,0.841373002,0.843195663,0.837252849,0.838780759,0.84091897,0.842579799,0.839729849
TS115 (113),0.85293402,0.848732631,0.850889184,0.844411544,0.848485412,0.849136038,0.849511221,0.84954313
\textbf{Weight. avg. (620)},0.843482809943548,0.840754335414516,0.842650590569355,0.836554430120968,0.838430515272581,0.840544625974194,0.841768269912903,0.839511857924194
\textit{Std},0.000635276129032258,0.000800768838709677,0.000455328069354839,0.000192706806451613,0.000367383017741936,0.000628237446774194,0.0006491105,0.000332264875806452


==> sections/resultfiles/TAPEstability.csv <==
,baseline,blosim,bmlm,contrs,contrslong,mlm,nsp,nsplong
Average (12851),0.73652,0.66716,0.76501,0.6707,0.69651,0.76732,0.64595,0.71722
Std,0.01513,0.02253,0.00667,0.01847,0.01094,0.0154,0.01409,0.00408

==> sections/resultfiles/data_type_results.csv <==
,choppedft,naturalft,shortft,chopped,natural,short,
UR50-S Chopped,5.95112,6.38349,6.35261,6.26865,7.63776,6.59232,
Peptide Atlas,6.17095,5.35952,6.58572,6.35505,5.3868,6.71954,
UR50-S Shorts,5.74298,6.41139,5.69921,6.3257,8.33973,6.25945,

==> sections/resultfiles/peptidecontexteval.csv <==
Context,baseline,bmlm,contrs,mlm,nsp
1,0.018635,0.14435,0.140195,0.146565,0.1376
2,0.01791,0.138625,0.1344,0.14069,0.13218
3,0.00897,0.13367,0.129135,0.13531,0.128375
4,0.005765,0.12748,0.123185,0.12919,0.12462
5,0.006445,0.12136,0.118095,0.124675,0.11819
